Solving the Riemann Problem for Realistic Astrophysical Fluids

We present new methods to solve the Riemann problem both exactly and approximately for general equations of state (EoS) to facilitate realistic modeling and understanding of astrophysical flows. The existence and uniqueness of the new exact general EoS Riemann solution can be guaranteed if the EoS is monotone regardless of the physical validity of the EoS. We confirm that: (1) the solution of the new exact general EoS Riemann solver and the solution of the original exact Riemann solver match when calculating perfect gas Euler equations; (2) the solution of the new Harten-Lax-van Leer-Contact (HLLC) general EoS Riemann solver and the solution of the original HLLC Riemann solver match when working with perfect gas EoS; and (3) the solution of the new HLLC general EoS Riemann solver approaches the new exact solution. We solve the EoS with two methods, one is to interpolate 2D EoS tables by the bi-linear interpolation method, and the other is to analytically calculate thermodynamic variables at run-time. The interpolation method is more general as it can work with other monotone and realistic EoS while the analytic EoS solver introduced here works with a relatively idealized EoS. Numerical results confirm that the accuracy of the two EoS solvers is similar. We study the efficiency of these two methods with the HLLC general EoS Riemann solver and find that analytic EoS solver is faster in the test problems. However, we point out that a combination of the two EoS solvers may become favorable in some specific problems. Throughout this research, we assume local thermal equilibrium.

==> response.txt <==
We appreciate the very constructive comments and suggestions from the reviewer. We think they have helped us improve the paper significantly. In this revision, we have accepted all the general suggestions made by the reviewer and carefully made the revision.


The responses to the reviewer start with "*R:"

Reviewer #2: The manuscript describes a new numerical algorithm of an HLLC-type Riemann solver. The main novelty of the article is the design of the HLLC Riemann solver that can operate on "realistic" astrophysical flows whose thermodynamical properties obey a more general treatment for EoS beyond the simple perfect gas law. Another novel component of the article is an updated root-finding algorithm to calculate a new iterative exact Riemann solver for a general EoS, which stems from the previous work by Colella and Glaz, JCP, 59 (1985). The numerical algorithms are studied and tested for 1D compressible hydrodynamics Euler equations. Results include two ways of calculating a general EoS either by interpolating 2D EoS tabulated data or by computing thermal dynamics analytically.

The proposed ideas are highly relevant to producing more physically reliable numerical solutions of real gases; however, I would seriously recommend that the authors should re-work very carefully on a major revision to have the paper accepted in JCP. Below, I comment on several things that can further improve the paper.

General comments:

1. Overall, the article needs more clarifications in describing both physical and mathematical concepts for the proposed methods. Although the authors cite references in a proper way, I would like to see the narrative more self-explanatory with better explanations on their mathematical notations in the text. For example, I find that the original work by Colella and Glaz describes the mathematical ideas in Section 2 in a better way. Furthermore, the authors should explicitly mention in what aspects their bisection root-finder is *new* and *different* compared to the work by Colella and Glaz. The article could be improved by articulating the discussions and derivations in Section 2.

*R: We strengthen the mathematical concepts in this paper and add more proofs to make it clear that our exact general EoS Riemann solver is more general purpose. The conditions that such exact solver requires are explicitly addressed in Equation 9-10 and they are used in Section 2.3.3. We also prove that the EoS we use in this paper satisfy such conditions in Appendix C. We point out the reason for this more robust exact general EoS Riemann solver is that the secant and Newton's method won't guarantee a correct solution when a convex condition (da/d\rho)_{s} is not satisfied. The EoS of a realistic gas may violate such convex condition. We show the adiabatic sound speed with a color plot in Appendix C. We can confirm that the EoS we use has points that do not satisfy the convex condition.

2. Readers would benefit more by having a clear distinction between \gamma and \Gamma in terms of their physical meanings and mathematical definitions in real gases at the beginning of Introduction. It can be said that they become identical for polytropic gases shortly after.

*R: We have more transparently defined \gamma and \Gamma in the introduction around Eqns. 1 and 2. Additionally, we added an appendix (A) to discuss this in more detail. We thank the reviewer for pointing out our lack of clarity here.

3. The article has a serious issue with poor English. There are simply too many typos and grammatical errors all over the manuscript, making me think that the authors did not even run any simple typo/grammar checks before submitting their manuscript to JCP. Errors include incorrect usages of commas, periods, capitalized/uncapitalized letters, articles (e.g., *a* and/or *the*), verbs followed by singular/plural nouns, repeated words, inconsistent use of commas and periods after equations, wrong indentations after equations, etc.

*R: We have rewritten the paper and proofread the paper. We thank the reviewer for this suggestion.

4. Figures need to be improved for a better readability. The current symbols and their color schemes are hard to read. Some figures need to be re-plotted with better labels, consistent scales in y-axis, larger sizes, etc. Some figures and tables have very lengthy captions and majority of them need to be moved to the main texts.

*R: We have re-plotted all the Figures. We think they are now easier to read. Some long captions are moved to the main texts.

5. I find it hard to see why the authors did not show any multi-dimensional result. I strongly recommend that the authors show several cases, at least, in 2D, to demonstrate an extensibility of their Riemann solvers in multiple spatial dimensional problems.

*R: We add a 2D Sod shock test in Section 5.4. The reason that we do not include more tests such as Rayleigh-Taylor instability and Kelvin-Helmholtz instability is that they are more sophisticated tests. The multi-dimensional integrator can affect the result significantly. We currently does not have high-order multi-dimensional scheme therefore we would save these problem when we have implemented the high-order scheme and carried out more experiments.

6. There is no clear description about what type(s) of interpolation methods are used for tabulated EoS and how they work. A related question is to see what are the consequences of using different EoS interpolation schemes in connection to their proposed Riemann solvers? The authors briefly mention that the interpolation scheme produced oscillations in \Gamma, for instance. Could there be any other improved interpolation scheme that potentially can reduce such oscillations, thereby can improve the overall quality of their results?

*R: We add Section 2.4 and 4.3 to describe the interpolation method we use in the tabulated EoS solver. We also describe in detail how the EoS solver work in the HLLC general EoS Riemann solver (with Godunov scheme) in Section 5.3. The reason that we use bi-linear interpolation method is its simplicity and monotonicity preservation. We have not yet tested other monotone preserving 2D interpolation method so we can not address this question in detail but they should work. However, we strongly agree that researches that compare different interpolation methods in the tabulated EoS solver could be done in the future. We have re-programed our code and the oscillating \Gamma disappears. We thank the reviewer for the insight in this problem.


Technical/editorial comments:


1. Some places use mathematical expression $S=L,R$; some don't.

*R: Thanks for pointing this out. We now more consistently use $S=L,R$.

2. A phase plane figure (e.g., Fig. 2 in Colella and Glaz) will be useful on page 8.

*R: We add the p-u phase plot together with two Propositions that could help the readers to understand the numerical problem in Section 2.2.

3. Please give a clear definition of convexity, say, at line 81.

*R: This is a useful comment to improve the readability of our paper. We have removed the requirement for convexity for the exact general EoS Riemann solver proposed in this paper. The convex condition is required by the secant and Newton's methods that proposed in Colella and Glaz (1985). This feature differentiates the new solver from the old ones. We address the necessity of this feature for realistic gas in Section 2.3.

4. The use of parentheses in Eq. (26) is confusing — some are for grouping terms; some are for functional arguments.

*R: We have cleaned up the notation here as recommended be the reviewer, resulting in a less ambiguous presentation. We also fixed a typo in the subscript $\epsilon_{\rm S*}$.

5. There should be no empty space to start a new line after Eq. (29) — this type of errors are found throughout the article.

*R: The reviewer pointed out an unfortunate oversight on our part which we have now corrected.

6. Use proper quotation marks that open and close key words.

*R: We believe this is in reference to "unnecessarily" shortly after Eqn. 29 which has been fixed.

7. Do Eqns. (31) and (32) need absolute values instead of the norm that looks like an arbitrary norm?

*R: The reviewer has a keen eye; this was a typo on our part and we have changed all norms to absolute values.

8. What are the justifications of using the two specific values for \delta_1 and \delta_2 for Eqns. (31) and (32)?

*R: We appreciate the reviewer for pointing this defect out. We have replaced the deltas with \delta_machine which is the machine precision unit. We also address that p_{*max}-p_{*min} and abs(u_{*R}-u_{*L}) are in general converging at different rate therefore there is no need (and impossible) to use a single gap value. Our method update p* by bisection method therefore we only need the value of p_{*max}-p_{*min} to be close enough.

9. Line 119: "the $u_*$…" reads awkward. Consider removing "the" or say "the value $u_*$…" The similar type of the issue are found in other places too.

*R: We thank the reviewer for the carefulness. We have changed them to "the value $u_*$…".

10. In Section 2.2.5, please mention that W is the solution you are looking for at the beginning.

*R: We thank the reviewer for pointing out this oversight and have now corrected it.

11. Before Eq. (36): "… set dx/dt=0 in Section 2.2.5" —> there seems no explicit expression of dx/dt appearing in Section 2.2.5; the authors can instead say "dx/dt=x/t=0…"

*R: The reviewer has provided a useful clarification which we have now adopted.

12. Too much space between Eqs. (37) and (38). This also happens elsewhere too, e.g., for Eqns. (42) and (43).

*R: Again the reviewer has pointed out an oversigh we made, which has now been rectified.

13. Section 4.1 describes the wave estimates according to Eqns. (37) and (38). This is referred to as "Hybrid estimates" in Toro and Spruce [8]. I wonder why the authors chose this wave estimates instead of the "linearized estimates" which is perhaps the simpler and more popular one (see sections 3.2 and 3.3 in [8]).

*R: We thank the reviewer for this useful information. We have implemented the "linearized estimates" that is described in Toro and Spruce [8]. We replace the middle state calculation with EoS solvers when necessary. It fails as we may get negative middle state density when strong shock presents. We have also tried the Roe average Riemann solver that is proposed in P Batten, N Clarke, C Lambert, and DM Causon (1997) "On the choice of wavespeeds for the HLLC Riemann solver" but the difference in the solutions are very small to the "hybrid estimates". The Roe average Riemann solver is also slower as it needs to solve the middle state with EoS solver.

14. The authors often refer to specific equations or sections of [7]. As there are various editions of the book and numbers of equations and sections are different in different editions, it will be much more helpful if the authors are more specific about what edition of the book is.

*R: We thank the reviewer for the notice. We have added the edition information in the reference. We also provide the information of specific Sections and Chapters when we cite the book.

15. I am not certain what it means by *advantage* in the first sentence on page 16.

*R: This sentence was not useful and was removed.

16. Section 4.2.1 says that the estimation of \Gamma needs to use an adaptive non-iterative Riemann solver in [7]. It makes hard to follow what kind of rationale has to do with this choice. Please elaborate the reasoning about the choice.

*R: We have addressed this issue in Section 4.2.1 in this version of paper. We have also changed the basis for the choice of \Gamma. The reason for using an adaptive non-iterative Riemann solver is its simplicity and efficiency. However, we admit that this choice is still heuristic in the paper. We have also tried the Roe average Riemann solver that is proposed in P Batten, N Clarke, C Lambert, and DM Causon (1997) "On the choice of wavespeeds for the HLLC Riemann solver" but the difference in the solutions are very small to the "hybrid estimates". The Roe average Riemann solver is also slower as it needs to solve the middle state with EoS solver.

17. The word *that* seems to be redundant in line 194.

*R: The reviewer accurately pointed out "that" is redundant; "that" has been deleted.

18. Wrong grammar in the last line on page 16: "could be get are"

*R: This has been fixed, and the following sentence has also been clarified.

19. How can one "Calculate \Gamma_L and \Gamma_R… " in the first box in Figure 4? As in 4.2.1, or just initialize \Gamma_L and \Gamma_R using W_L and W_R?

*R: This is a good question. We describe the method of calculating \Gamma with tabulated EoS solver in Section 4.3 and with analytic EoS solver in Section 5.3 and Appendix C. In short, the analytic EoS solver calculate temperature first and then other quantities. The tabulated EoS solver interpolate variables with corresponding tables.

20. Captions of tables are typically appearing above the table, instead of below the tables.

*R: All table captions no appear above the tables.

21. Line 232: "the same \mu=1.3" —> "the same mean atomic weight \mu=1.3"

*R: This clarification has been added.

22. Line 233: "are distinguished by" —> "are separated by"

*R: We thank the reviewer for the improved word choice and have adopted it.

23. Use the same scale for each panel in Figs. 5, 6, and 7. Also, please be clear about some key information such as grid resolutions and CFL in all figures.

*R: We have changed the scale of the Figures. We explicitly stated the CFL=0.7 and the number of cell=100 in Section 5.2. The CFL number and resolution are readdressed in Section 5.3 and Section 5.4 as well.

24. It should be "Figure x" instead of "figure x"; the same is also true for Table x.

*R: We have fixed this capitalization issue which the reviewer has kindly pointed out.

25. It seems like the authors used a very high resolutions for Figures 5-8. A high resolution makes comparisons less distinctive than a low resolution. I would suggest the authors use a low resolution (e.g., N=100) for a better comparison. The red and blue dots are too small for readability. This issue is also prevalent in other figures too.

*R: We have changed the resolution to N=100 for all the tests in this version. We believe the readability of the figures has been improved. We thank the reviewer for pointing this out.

26. Table 2: ID —> Test ID; dt_1, dt_2, dt_3 look awkward to represent the final simulation time. I would prefer t_max instead.

*R: This suggested clarification has been implemented, and we now indicate t_max in the tables themselves.

27. The integral and the arbitrary norm used in Eq. (46) look confusing. To me, it just need to be a 1-norm error which is simply \Delta x \sum_{i=1}^{N} |f_N(x_i) - f_{exact}(x_i)|.

*R: This equation has been changed as requested.

28. The last sentence on page 24 reads awkward.

*R: We agree with the reviewer and have reworded this sentence.

29. On page 24, the authors should discuss findings in Figures 11-14.

*R: We thank the reviewer for this suggestion and we have added discussion of the four tests in detail in this version.

30. Table 4: 40x —> 40 times

*R: This suggested improvement is appreciated and adopted.

31. Figure 13: The issue with the glitch at x=0 has been reported by several people, see e.g., Ryu & Jones, ApJ, 442 (1995); Toro [7].

*R: Figure 13 (two rarefaction waves) is now Figure 10. We point out the defect of the Godunov scheme in solving such problem. We have added Ryu & Jones, ApJ, 442 (1995) as a reference and also direct readers to Section 6.4.2, Chapter 6 of [7].

32. Figure 14: "replicate" —> "agrees with"

*R: We have made this change.

33. Figure 15: Please use different types of symbols with more distinctive color schemes; Please explain why the test 6 results have much bigger errors than all the others; Labels in the legend table need to be in a better form.

*R: We thank the reviewer for this suggestion. We have changed the solution of the exact general EoS Riemann solver to solid lines. The results of the HLLC solvers are in red circle and blue dots, respectively. They are colors of high contrast. We have changed the y-axis scales and they are more consistent now. The plot of L1 norm is now in normalized form. We were showing the dimensional L1 norm and that is why the error of the two rarefaction waves is much bigger.

34. Line 308: "program" —> "implemented"

*R: We have changed this word as suggested, and the containing sentence has also been reworded.

35. Lines 316 and 320: "identical" —> "comparable"

*R: We thank the reviewer for this more accurate word choice which we now use.

36. Please be more cohesive about hydro steps in RHD in line 340

*R: We have changed the statement to less quantitative but only address the factors that could play a role in sophisticated RHD problems. We also add two good references ([21,22]) on RHD.
